Echocardiogram-based ventricular isogeometric cardiac analysis using multi-patch fitted NURBS

Monitoring the cardiac function often relies on non-invasive vital measurements, electrocardiograms, and low-resolution echocardiograms. The monitoring data can be augmented with numerical modeling results to support treatment-risk assessment. Often, medical images are not suitable for high-fidelity modeling due to their spatial sparsity and low resolution. In this work, we present a workflow that converts a limited number of two-dimensional (2D) echocardiogram images into analysis-suitable left-ventricle geometries using isogeometric analysis (IGA). The image data is fitted by reshaping a multi-patch NURBS template. This fitting procedure results in a smooth interpolation with a limited number of degrees of freedom. In addition, a coupled 3D-0D cardiac model is extended with a pre-stressing method to perform ventricular-cardiac-mechanic analyses based on in vivo images. The workflow is benchmarked using population-averaged imaging data, which demonstrates that both the shape of the left ventricle and its mechanical response are well predicted in sparse-data scenarios. The case of a clinical patient is considered to demonstrate the suitability of the workflow in a real-data setting.

==> Sections/ToDos.txt <==
##---------------------------------------------------------------------
## Overview of ToDo's:
##---------------------------------------------------------------------


Abstract:
    -- Finished --


Section 1 (Introduction):
    -- Finished --


Section 2 (NURBS template):
    -- Finished --


Section 3 (Fitting algorithm):
    -- Finished --


Section 4 (IGA model):
    -- Finished --


Section 5 (Validation Atlas):
    -- Finished --
    

Section 6 (Application to COMBAT-VT):
    -- Finished --


Section 7 (Conclusion & Recommendations):
    -- Finished --


Acknowledgements:
    -- Finished --

    
Appendices:
    -- Finished --




General:
    - Check nonlinear vs non-linear
